Automatic Creation of High-Bandwidth Memory Architectures from Domain-Specific Languages: The Case of Computational Fluid Dynamics

Numerical simulations can help solve complex problems. Most of these algorithms are massively parallel and thus good candidates for FPGA acceleration thanks to spatial parallelism. Modern FPGA devices can leverage high-bandwidth memory technologies, but when applications are memory-bound designers must craft advanced communication and memory architectures for efficient data movement and on-chip storage. This development process requires hardware design skills that are uncommon in domain-specific experts. In this paper, we propose an automated tool flow from a domain-specific language (DSL) for tensor expressions to generate massively-parallel accelerators on HBM-equipped FPGAs. Designers can use this flow to integrate and evaluate various compiler or hardware optimizations. We use computational fluid dynamics (CFD) as a paradigmatic example. Our flow starts from the high-level specification of tensor operations and combines an MLIR-based compiler with an in-house hardware generation flow to generate systems with parallel accelerators and a specialized memory architecture that moves data efficiently, aiming at fully exploiting the available CPU-FPGA bandwidth. We simulated applications with millions of elements, achieving up to 103 GFLOPS with one compute unit and custom precision when targeting a Xilinx Alveo U280. Our FPGA implementation is up to 25x more energy-efficient than expert-crafted Intel CPU implementations.

==> images/TRETS_data.csv <==
test,p,cu,target_freq,real_freq,points,batches,k_t,sys_t,k_gflops,sys_gflops,150MHz_gflops,max_pow,avg_pow,gflops_per_w,energy_j,energy_wh,p_lut,p_lut_per,p_ff,p_ff_per,p_bram,p_bram_per,p_uram,p_uram_per,p_dsp,p_dsp_per,k_lut,k_lut_per,k_ff,k_ff_per,k_bram,k_bram_per,k_uram,k_uram_per,k_dsp,k_dsp_per,t_lut,t_lut_per,t_ff,t_ff_per,t_bram,t_bram_per,t_uram,t_uram_per,t_dsp,t_dsp_per
Baseline,11,1,450,274.6,2e+06,166,110.703,121.973,3.1982,2.9027,1.5856,nan,nan,nan,nan,nan,117248,9.0,176241,6.8,218,10.8,0,0.0,4,0.0,23892,1.8,38161,1.5,26,1.3,57,5.9,146,1.6,141137,10.8,214402,8.2,244,12.1,57,5.9,150,1.7
Double Buffering,11,1,450,259.8,2e+06,166,115.843,115.89,3.0563,3.0550,1.7639,26.7395,23.9739,0.127,2808.57,0.780,122598,9.4,187567,7.2,218,10.8,0,0.0,4,0.0,26279,2.0,40996,1.6,28,1.4,57,5.9,146,1.6,148873,11.4,228561,8.8,246,12.2,57,5.9,150,1.7
Bus Opt (Serial),11,1,450,286.5,2e+06,168,369.018,369.099,0.9594,0.9592,0.5022,26.7638,23.0001,0.042,8651.92,2.403,121783,9.3,185757,7.1,218,10.8,0,0.0,4,0.0,24308,1.9,39787,1.5,50,2.5,3,0.3,51,0.6,146088,11.2,225542,8.7,268,13.3,3,0.3,55,0.6
Bus Opt (Parallel),11,1,450,296.6,2e+06,166,32.3818,32.9042,10.9335,10.7599,5.4416,28.0938,25.4182,0.423,2644.1,0.734,121683,9.3,185740,7.1,218,10.8,0,0.0,4,0.0,60952,4.7,109600,4.2,112,5.6,12,1.3,188,2.1,182632,14.0,295340,11.3,330,16.4,12,1.3,192,2.1
Dataflow (1 compute),11,1,450,286.2,2e+06,166,25.5261,25.5771,13.8700,13.8423,7.2549,32.4355,28.7099,0.482,978.439,0.272,121758,9.3,185822,7.1,218,10.8,0,0.0,4,0.0,93443,7.2,149189,5.7,112,5.6,240,25.0,588,6.5,215199,16.5,335009,12.8,330,16.4,240,25.0,592,6.6
Dataflow (2 compute),11,1,450,291.9,2e+06,166,15.064,15.1544,23.5028,23.3626,12.0054,37.0349,33.303,0.702,762.018,0.212,121799,9.3,185591,7.1,218,10.8,0,0.0,4,0.0,170167,13.1,260669,10.0,112,5.6,240,25.0,1064,11.8,291964,22.4,446258,17.1,330,16.4,240,25.0,1068,11.8
Dataflow (3 compute),11,1,450,266.3,2e+06,166,17.3798,17.5826,20.3711,20.1362,11.3422,36.0186,32.8217,0.614,859.591,0.239,121773,9.3,185761,7.1,218,10.8,0,0.0,4,0.0,171991,13.2,262624,10.1,80,4.0,164,17.1,1092,12.1,293757,22.5,448385,17.2,298,14.8,164,17.1,1096,12.1
Dataflow (7 compute),11,1,450,199.5,2e+06,166,8.04335,8.15579,44.0172,43.4104,32.6394,41.9806,38.727,1.121,408.871,0.114,121696,9.3,185603,7.1,218,10.8,0,0.0,4,0.0,352049,27.0,549429,21.1,112,5.6,252,26.3,3012,33.4,473743,36.4,735030,28.2,330,16.4,252,26.3,3016,33.4
Mem Sharing (1 compute),11,1,450,282.4,2e+06,166,25.9741,26.0245,13.6307,13.6043,7.2261,31.5864,28.585,0.476,945.566,0.263,121794,9.3,185822,7.1,218,10.8,0,0.0,4,0.0,107330,8.2,150313,5.8,64,3.2,124,12.9,588,6.5,229115,17.6,336133,12.9,282,14.0,124,12.9,592,6.6
Double p7,7,1,450,225.9,2e+06,44,2.50701,2.60842,23.2588,22.3545,14.8436,36.3046,30.1824,0.741,308.625,0.086,121754,9.3,185770,7.1,218,10.8,0,0.0,4,0.0,206513,15.9,342039,13.1,220,10.9,0,0.0,1884,20.9,328267,25.2,527809,20.2,438,21.7,0,0.0,1888,20.9
Fixed Point 64,11,1,450,233.8,2e+06,166,6.75753,6.84002,52.3928,51.7610,33.2085,36.865,26.6225,1.944,1872.54,0.520,121730,9.3,185823,7.1,218,10.8,0,0.0,4,0.0,132519,10.2,156569,6.0,112,5.6,252,26.3,4364,48.4,254242,19.5,342390,13.1,330,16.4,252,26.3,4368,48.4
Fixed Point 64 p7,7,1,450,201.4,2e+06,44,2.49517,2.53051,23.3691,23.0428,17.1620,29.3814,23.8488,0.966,1390.62,0.386,121771,9.3,185699,7.1,218,10.8,0,0.0,4,0.0,69577,5.3,114293,4.4,220,10.9,0,0.0,2756,30.5,191348,14.7,299992,11.5,438,21.7,0,0.0,2760,30.6
Fixed Point 32,11,1,450,244.5,2e+06,84,3.26954,3.43675,108.2862,103.0177,63.2010,37.459,26.2891,3.919,4041.73,1.123,121735,9.3,185808,7.1,218,10.8,0,0.0,4,0.0,109331,8.4,160699,6.2,1120,55.6,0,0.0,2290,25.4,231062,17.7,346507,13.3,1338,66.4,0,0.0,2294,25.4
Fixed Point 32 p7,7,1,450,297.0,2e+06,22,0.953937,1.01024,61.1256,57.7190,29.1510,29.9178,24.731,2.334,3030.99,0.842,121771,9.3,185823,7.1,218,10.8,0,0.0,4,0.0,55514,4.3,120563,4.6,220,10.9,0,0.0,1378,15.3,177280,13.6,306386,11.8,438,21.7,0,0.0,1382,15.3
Double p11cu2,11,2,225,146.0,2e+06,84,7.65782,7.9186,46.2333,44.7107,45.9356,41.6275,34.839,1.283,655.468,0.182,132864,10.2,208812,8.0,218,10.8,0,0.0,4,0.0,628057,48.2,586851,22.5,224,11.1,456,47.5,6016,66.7,760903,58.4,795663,30.5,442,21.9,456,47.5,6020,66.7
Double p7cu3,7,3,225,179.2,2e+06,16.0,1.57433241122604,3.0668279469266,37.0379,19.0131,15.9113,41.6995,33.9865,0.559,272.53,0.076,144406,11.1,231378,8.9,218,10.8,0,0.0,4,0.0,632803,48.6,724327,27.8,660,32.7,0,0.0,5647,62.6,777208,59.7,955705,36.7,878,43.6,0,0.0,5651,62.6
Fixed Point 64 p11cu2,11,2,225,132.3,2e+06,84,8.37001,8.52509,42.2994,41.5299,47.0860,43.6611,27.9492,1.486,1848.41,0.513,133008,10.2,208850,8.0,218,10.8,0,0.0,4,0.0,622922,47.8,276675,10.6,224,11.1,440,45.8,7312,81.0,755752,58.0,485525,18.6,442,21.9,440,45.8,7316,81.1
Fixed Point 64 p7cu2,7,2,225,168.2,2e+06,22,1.54376,1.84557,37.7714,31.5946,28.1759,28.0632,25.1704,1.255,1544.18,0.429,133187,10.2,208280,8.0,218,10.8,0,0.0,4,0.0,135102,10.4,159778,6.1,440,21.8,0,0.0,5504,61.0,268285,20.6,368056,14.1,658,32.6,0,0.0,5508,61.0
Fixed Point 32 p11cu3,11,3,225,194.0,2e+06,28,2.05318,4.04073,172.4379,87.6193,67.7469,43.0254,29.6025,2.960,3569.03,0.991,144383,11.1,231425,8.9,218,10.8,0,0.0,4,0.0,335015,25.7,340308,13.1,1056,52.4,960,100.0,6864,76.1,479387,36.8,571733,21.9,1274,63.2,960,100.0,6868,76.1
Fixed Point 32 p7cu4,7,4,225,178.3,2e+06,6,0.48939,8.32688,119.1483,7.0026,5.8912,30.1918,27.847,0.251,3540.71,0.984,156048,12.0,254296,9.8,220,10.9,0,0.0,4,0.0,248711,19.1,244703,9.4,880,43.7,0,0.0,5504,61.0,404747,31.1,498999,19.1,1100,54.6,0,0,5508,61.0


==> images/TRETS_data_fixed_again.csv <==
test,p,cu,target_freq,real_freq,points,batches,k_t,sys_t,k_gflops,sys_gflops,max_pow,avg_pow,gflops_per_w,energy_j,energy_wh,p_lut,p_lut_per,p_ff,p_ff_per,p_bram,p_bram_per,p_uram,p_uram_per,p_dsp,p_dsp_per,k_lut,k_lut_per,k_ff,k_ff_per,k_bram,k_bram_per,k_uram,k_uram_per,k_dsp,k_dsp_per,t_lut,t_lut_per,t_ff,t_ff_per,t_bram,t_bram_per,t_uram,t_uram_per,t_dsp,t_dsp_per
Baseline,11,1,450,274.6,2e+06,166,110.703,121.973,3.1982,2.9027,nan,nan,nan,nan,nan,117248,9.0,176241,6.8,218,10.8,0,0.0,4,0.0,23892,1.8,38161,1.5,26,1.3,57,5.9,146,1.6,141137,10.8,214402,8.2,244,12.1,57,5.9,150,1.7
Double Buffering,11,1,450,259.8,2e+06,166,115.843,115.89,3.0563,3.0550,26.7395,23.9739,0.127,2808.57,0.780,122598,9.4,187567,7.2,218,10.8,0,0.0,4,0.0,26279,2.0,40996,1.6,28,1.4,57,5.9,146,1.6,148873,11.4,228561,8.8,246,12.2,57,5.9,150,1.7
Bus Opt (Serial),11,1,450,286.5,2e+06,168,369.018,369.099,0.9594,0.9592,26.7638,23.0001,0.042,8651.92,2.403,121783,9.3,185757,7.1,218,10.8,0,0.0,4,0.0,24308,1.9,39787,1.5,50,2.5,3,0.3,51,0.6,146088,11.2,225542,8.7,268,13.3,3,0.3,55,0.6
Bus Opt (Parallel),11,1,450,296.6,2e+06,166,94.1273,94.1781,3.7614,3.7593,28.0938,25.4182,0.148,2644.1,0.734,121683,9.3,185740,7.1,218,10.8,0,0.0,4,0.0,60952,4.7,109600,4.2,112,5.6,12,1.3,188,2.1,182632,14.0,295340,11.3,330,16.4,12,1.3,192,2.1
Dataflow (1 compute),11,1,450,286.2,2e+06,166,25.5261,25.5771,13.8700,13.8423,32.4355,28.7099,0.482,978.439,0.272,121758,9.3,185822,7.1,218,10.8,0,0.0,4,0.0,93443,7.2,149189,5.7,112,5.6,240,25.0,588,6.5,215199,16.5,335009,12.8,330,16.4,240,25.0,592,6.6
Dataflow (2 compute),11,1,450,291.9,2e+06,166,15.064,15.1544,23.5028,23.3626,37.0349,33.303,0.702,762.018,0.212,121799,9.3,185591,7.1,218,10.8,0,0.0,4,0.0,170167,13.1,260669,10.0,112,5.6,240,25.0,1064,11.8,291964,22.4,446258,17.1,330,16.4,240,25.0,1068,11.8
Dataflow (3 compute),11,1,450,266.3,2e+06,166,17.3798,17.5826,20.3711,20.1362,36.0186,32.8217,0.614,859.591,0.239,121773,9.3,185761,7.1,218,10.8,0,0.0,4,0.0,171991,13.2,262624,10.1,80,4.0,164,17.1,1092,12.1,293757,22.5,448385,17.2,298,14.8,164,17.1,1096,12.1
Dataflow (7 compute),11,1,450,199.5,2e+06,166,8.04335,8.15579,44.0172,43.4104,42.6607,36.4551,1.191,696.72,0.194,121696,9.3,185603,7.1,218,10.8,0,0.0,4,0.0,352049,27.0,549429,21.1,112,5.6,252,26.3,3012,33.4,473743,36.4,735030,28.2,330,16.4,252,26.3,3016,33.4
Mem Sharing (1 compute),11,1,450,282.4,2e+06,166,25.9741,26.0245,13.6307,13.6043,31.5864,28.585,0.476,945.566,0.263,121794,9.3,185822,7.1,218,10.8,0,0.0,4,0.0,107330,8.2,150313,5.8,64,3.2,124,12.9,588,6.5,229115,17.6,336133,12.9,282,14.0,124,12.9,592,6.6
Double p7,7,1,450,225.9,2e+06,44,2.50701,2.60842,23.2588,22.3545,36.3046,30.1824,0.741,308.625,0.086,121754,9.3,185770,7.1,218,10.8,0,0.0,4,0.0,206513,15.9,342039,13.1,220,10.9,0,0.0,1884,20.9,328267,25.2,527809,20.2,438,21.7,0,0.0,1888,20.9
Fixed Point 64,11,1,450,233.8,2e+06,166,6.75753,6.84002,52.3928,51.7610,36.865,26.6225,1.944,1872.54,0.520,121730,9.3,185823,7.1,218,10.8,0,0.0,4,0.0,132519,10.2,156569,6.0,112,5.6,252,26.3,4364,48.4,254242,19.5,342390,13.1,330,16.4,252,26.3,4368,48.4
Fixed Point 64 p7,7,1,450,201.4,2e+06,44,2.49517,2.53051,23.3691,23.0428,29.3814,23.8488,0.966,1390.62,0.386,121771,9.3,185699,7.1,218,10.8,0,0.0,4,0.0,69577,5.3,114293,4.4,220,10.9,0,0.0,2756,30.5,191348,14.7,299992,11.5,438,21.7,0,0.0,2760,30.6
Fixed Point 32,11,1,450,244.5,2e+06,84,3.26954,3.43675,108.2862,103.0177,37.459,26.2891,3.919,4041.73,1.123,121735,9.3,185808,7.1,218,10.8,0,0.0,4,0.0,109331,8.4,160699,6.2,1120,55.6,0,0.0,2290,25.4,231062,17.7,346507,13.3,1338,66.4,0,0.0,2294,25.4
Fixed Point 32 p7,7,1,450,297.0,2e+06,22,0.953937,1.01024,61.1256,57.7190,29.9178,24.731,2.334,3030.99,0.842,121771,9.3,185823,7.1,218,10.8,0,0.0,4,0.0,55514,4.3,120563,4.6,220,10.9,0,0.0,1378,15.3,177280,13.6,306386,11.8,438,21.7,0,0.0,1382,15.3
Double p11cu2,11,2,225,146.0,2e+06,84,7.65782,7.9186,46.2333,44.7107,43.3160,37.9174,1.179,439.31,0.122,132864,10.2,208812,8.0,218,10.8,0,0.0,4,0.0,628057,48.2,586851,22.5,224,11.1,456,47.5,6016,66.7,760903,58.4,795663,30.5,442,21.9,456,47.5,6020,66.7
Double p7cu3,7,3,225,179.2,2e+06,16.0,1.57433241122604,3.0668279469266,37.0379,19.0131,41.6995,33.9865,0.559,272.53,0.076,144406,11.1,231378,8.9,218,10.8,0,0.0,4,0.0,632803,48.6,724327,27.8,660,32.7,0,0.0,5647,62.6,777208,59.7,955705,36.7,878,43.6,0,0.0,5651,62.6
Fixed Point 64 p11cu2,11,2,225,132.3,2e+06,84,8.37001,8.52509,42.2994,41.5299,43.6611,27.9492,1.486,1848.41,0.513,133008,10.2,208850,8.0,218,10.8,0,0.0,4,0.0,622922,47.8,276675,10.6,224,11.1,440,45.8,7312,81.0,755752,58.0,485525,18.6,442,21.9,440,45.8,7316,81.1
Fixed Point 64 p7cu2,7,2,225,168.2,2e+06,22,1.54376,1.84557,37.7714,31.5946,28.0632,25.1704,1.255,1544.18,0.429,133187,10.2,208280,8.0,218,10.8,0,0.0,4,0.0,135102,10.4,159778,6.1,440,21.8,0,0.0,5504,61.0,268285,20.6,368056,14.1,658,32.6,0,0.0,5508,61.0
Fixed Point 32 p11cu3,11,3,225,194.0,2e+06,28,2.05318,4.04073,172.4379,87.6193,43.0254,29.6025,2.960,3569.03,0.991,144383,11.1,231425,8.9,218,10.8,0,0.0,4,0.0,335015,25.7,340308,13.1,1056,52.4,960,100.0,6864,76.1,479387,36.8,571733,21.9,1274,63.2,960,100.0,6868,76.1
Fixed Point 32 p7cu4,7,4,225,178.3,2e+06,6,0.48939,8.32688,119.1483,7.0026,30.1918,27.847,0.251,3540.71,0.984,156048,12.0,254296,9.8,220,10.9,0,0.0,4,0.0,248711,19.1,244703,9.4,880,43.7,0,0.0,5504,61.0,404747,31.1,498999,19.1,1100,54.6,0,0,5508,61.0



==> images/TRETS_data_fixed_pow.csv <==
test,p,cu,target_freq,real_freq,points,batches,k_t,sys_t,k_gflops,sys_gflops,max_pow,avg_pow,gflops_per_w,energy_j,energy_wh,p_lut,p_lut_per,p_ff,p_ff_per,p_bram,p_bram_per,p_uram,p_uram_per,p_dsp,p_dsp_per,k_lut,k_lut_per,k_ff,k_ff_per,k_bram,k_bram_per,k_uram,k_uram_per,k_dsp,k_dsp_per,t_lut,t_lut_per,t_ff,t_ff_per,t_bram,t_bram_per,t_uram,t_uram_per,t_dsp,t_dsp_per
Baseline,11,1,450,274.6,2e+06,166,110.703,121.973,3.1982,2.9027,nan,nan,nan,nan,nan,117248,9.0,176241,6.8,218,10.8,0,0.0,4,0.0,23892,1.8,38161,1.5,26,1.3,57,5.9,146,1.6,141137,10.8,214402,8.2,244,12.1,57,5.9,150,1.7
Double Buffering,11,1,450,259.8,2e+06,166,115.843,115.89,3.0563,3.0550,26.7395,23.9739,0.127,2808.57,0.780,122598,9.4,187567,7.2,218,10.8,0,0.0,4,0.0,26279,2.0,40996,1.6,28,1.4,57,5.9,146,1.6,148873,11.4,228561,8.8,246,12.2,57,5.9,150,1.7
Bus Opt (Serial),11,1,450,286.5,2e+06,168,369.018,369.099,0.9594,0.9592,26.7638,23.0001,0.042,8651.92,2.403,121783,9.3,185757,7.1,218,10.8,0,0.0,4,0.0,24308,1.9,39787,1.5,50,2.5,3,0.3,51,0.6,146088,11.2,225542,8.7,268,13.3,3,0.3,55,0.6
Bus Opt (Parallel),11,1,450,296.6,2e+06,166,32.3818,32.9042,10.9335,10.7599,28.0938,25.4182,0.423,2644.1,0.734,121683,9.3,185740,7.1,218,10.8,0,0.0,4,0.0,60952,4.7,109600,4.2,112,5.6,12,1.3,188,2.1,182632,14.0,295340,11.3,330,16.4,12,1.3,192,2.1
Dataflow (1 compute),11,1,450,286.2,2e+06,166,25.5261,25.5771,13.8700,13.8423,32.4355,28.7099,0.482,978.439,0.272,121758,9.3,185822,7.1,218,10.8,0,0.0,4,0.0,93443,7.2,149189,5.7,112,5.6,240,25.0,588,6.5,215199,16.5,335009,12.8,330,16.4,240,25.0,592,6.6
Dataflow (2 compute),11,1,450,291.9,2e+06,166,15.064,15.1544,23.5028,23.3626,37.0349,33.303,0.702,762.018,0.212,121799,9.3,185591,7.1,218,10.8,0,0.0,4,0.0,170167,13.1,260669,10.0,112,5.6,240,25.0,1064,11.8,291964,22.4,446258,17.1,330,16.4,240,25.0,1068,11.8
Dataflow (3 compute),11,1,450,266.3,2e+06,166,17.3798,17.5826,20.3711,20.1362,36.0186,32.8217,0.614,859.591,0.239,121773,9.3,185761,7.1,218,10.8,0,0.0,4,0.0,171991,13.2,262624,10.1,80,4.0,164,17.1,1092,12.1,293757,22.5,448385,17.2,298,14.8,164,17.1,1096,12.1
Dataflow (7 compute),11,1,450,199.5,2e+06,166,8.04335,8.15579,44.0172,43.4104,42.6607,36.4551,1.191,696.72,0.194,121696,9.3,185603,7.1,218,10.8,0,0.0,4,0.0,352049,27.0,549429,21.1,112,5.6,252,26.3,3012,33.4,473743,36.4,735030,28.2,330,16.4,252,26.3,3016,33.4
Mem Sharing (1 compute),11,1,450,282.4,2e+06,166,25.9741,26.0245,13.6307,13.6043,31.5864,28.585,0.476,945.566,0.263,121794,9.3,185822,7.1,218,10.8,0,0.0,4,0.0,107330,8.2,150313,5.8,64,3.2,124,12.9,588,6.5,229115,17.6,336133,12.9,282,14.0,124,12.9,592,6.6
Double p7,7,1,450,225.9,2e+06,44,2.50701,2.60842,23.2588,22.3545,36.3046,30.1824,0.741,308.625,0.086,121754,9.3,185770,7.1,218,10.8,0,0.0,4,0.0,206513,15.9,342039,13.1,220,10.9,0,0.0,1884,20.9,328267,25.2,527809,20.2,438,21.7,0,0.0,1888,20.9
Fixed Point 64,11,1,450,233.8,2e+06,166,6.75753,6.84002,52.3928,51.7610,36.865,26.6225,1.944,1872.54,0.520,121730,9.3,185823,7.1,218,10.8,0,0.0,4,0.0,132519,10.2,156569,6.0,112,5.6,252,26.3,4364,48.4,254242,19.5,342390,13.1,330,16.4,252,26.3,4368,48.4
Fixed Point 64 p7,7,1,450,201.4,2e+06,44,2.49517,2.53051,23.3691,23.0428,29.3814,23.8488,0.966,1390.62,0.386,121771,9.3,185699,7.1,218,10.8,0,0.0,4,0.0,69577,5.3,114293,4.4,220,10.9,0,0.0,2756,30.5,191348,14.7,299992,11.5,438,21.7,0,0.0,2760,30.6
Fixed Point 32,11,1,450,244.5,2e+06,84,3.26954,3.43675,108.2862,103.0177,37.459,26.2891,3.919,4041.73,1.123,121735,9.3,185808,7.1,218,10.8,0,0.0,4,0.0,109331,8.4,160699,6.2,1120,55.6,0,0.0,2290,25.4,231062,17.7,346507,13.3,1338,66.4,0,0.0,2294,25.4
Fixed Point 32 p7,7,1,450,297.0,2e+06,22,0.953937,1.01024,61.1256,57.7190,29.9178,24.731,2.334,3030.99,0.842,121771,9.3,185823,7.1,218,10.8,0,0.0,4,0.0,55514,4.3,120563,4.6,220,10.9,0,0.0,1378,15.3,177280,13.6,306386,11.8,438,21.7,0,0.0,1382,15.3
Double p11cu2,11,2,225,146.0,2e+06,84,7.65782,7.9186,46.2333,44.7107,43.3160,37.9174,1.179,439.31,0.122,132864,10.2,208812,8.0,218,10.8,0,0.0,4,0.0,628057,48.2,586851,22.5,224,11.1,456,47.5,6016,66.7,760903,58.4,795663,30.5,442,21.9,456,47.5,6020,66.7
Double p7cu3,7,3,225,179.2,2e+06,16.0,1.57433241122604,3.0668279469266,37.0379,19.0131,41.6995,33.9865,0.559,272.53,0.076,144406,11.1,231378,8.9,218,10.8,0,0.0,4,0.0,632803,48.6,724327,27.8,660,32.7,0,0.0,5647,62.6,777208,59.7,955705,36.7,878,43.6,0,0.0,5651,62.6
Fixed Point 64 p11cu2,11,2,225,132.3,2e+06,84,8.37001,8.52509,42.2994,41.5299,43.6611,27.9492,1.486,1848.41,0.513,133008,10.2,208850,8.0,218,10.8,0,0.0,4,0.0,622922,47.8,276675,10.6,224,11.1,440,45.8,7312,81.0,755752,58.0,485525,18.6,442,21.9,440,45.8,7316,81.1
Fixed Point 64 p7cu2,7,2,225,168.2,2e+06,22,1.54376,1.84557,37.7714,31.5946,28.0632,25.1704,1.255,1544.18,0.429,133187,10.2,208280,8.0,218,10.8,0,0.0,4,0.0,135102,10.4,159778,6.1,440,21.8,0,0.0,5504,61.0,268285,20.6,368056,14.1,658,32.6,0,0.0,5508,61.0
Fixed Point 32 p11cu3,11,3,225,194.0,2e+06,28,2.05318,4.04073,172.4379,87.6193,43.0254,29.6025,2.960,3569.03,0.991,144383,11.1,231425,8.9,218,10.8,0,0.0,4,0.0,335015,25.7,340308,13.1,1056,52.4,960,100.0,6864,76.1,479387,36.8,571733,21.9,1274,63.2,960,100.0,6868,76.1
Fixed Point 32 p7cu4,7,4,225,178.3,2e+06,6,0.48939,8.32688,119.1483,7.0026,30.1918,27.847,0.251,3540.71,0.984,156048,12.0,254296,9.8,220,10.9,0,0.0,4,0.0,248711,19.1,244703,9.4,880,43.7,0,0.0,5504,61.0,404747,31.1,498999,19.1,1100,54.6,0,0,5508,61.0


==> images/TRETS_p11_cu1.csv <==
test,p,cu,target_freq,real_freq,points,batches,k_t,sys_t,k_gflops,sys_gflops,150MHz_gflops,max_pow,avg_pow,gflops_per_w,energy_j,energy_wh,p_lut,p_lut_per,p_ff,p_ff_per,p_bram,p_bram_per,p_uram,p_uram_per,p_dsp,p_dsp_per,k_lut,k_lut_per,k_ff,k_ff_per,k_bram,k_bram_per,k_uram,k_uram_per,k_dsp,k_dsp_per,t_lut,t_lut_per,t_ff,t_ff_per,t_bram,t_bram_per,t_uram,t_uram_per,t_dsp,t_dsp_per
Naive,11,1,450,274.6,2000000,166,110.7030,121.9730,0.313,0.284,0.155,nan,nan,nan,nan,nan,117248,9.000,176241,6.759,218,10.813,0,0.000,4,0.044,23892,1.834,38161,1.464,26,1.290,57,5.938,146,1.618,141137,10.834,214402,8.223,244,12.103,57,5.938,150,1.662
Double Buffer,11,1,450,259.8,2000000,166,115.8430,115.8900,0.299,0.299,0.172,26.739,23.974,0.012,2808.575,0.780,122598,9.411,187567,7.194,218,10.813,0,0.000,4,0.044,26279,2.017,40996,1.572,28,1.389,57,5.938,146,1.618,148873,11.428,228561,8.766,246,12.202,57,5.938,150,1.662
Wide Bus (Serial),11,1,450,286.5,2000000,168,369.0180,369.0990,0.094,0.094,0.049,26.764,23.000,0.004,8651.921,2.403,121783,9.348,185757,7.124,218,10.813,0,0.000,4,0.044,24308,1.866,39787,1.526,50,2.480,3,0.313,51,0.565,146088,11.214,225542,8.650,268,13.294,3,0.313,55,0.609
Wide Bus (Parallel),11,1,450,296.6,2000000,166,32.3818,32.9042,1.069,1.052,0.532,28.094,25.418,0.041,2644.100,0.734,121683,9.341,185740,7.124,218,10.813,0,0.000,4,0.044,60952,4.679,109600,4.203,112,5.556,12,1.250,188,2.083,182632,14.019,295340,11.327,330,16.369,12,1.250,192,2.128
Dataflow (1 compute),11,1,450,286.2,2000000,166,25.5261,25.5771,1.356,1.353,0.709,32.435,28.710,0.047,978.439,0.272,121758,9.346,185822,7.127,218,10.813,0,0.000,4,0.044,93443,7.173,149189,5.722,112,5.556,240,25.000,588,6.516,215199,16.519,335009,12.849,330,16.369,240,25.000,592,6.560
Dataflow (2 compute),11,1,450,291.9,2000000,166,15.0640,15.1544,2.297,2.284,1.173,37.035,33.303,0.069,762.018,0.212,121799,9.350,185591,7.118,218,10.813,0,0.000,4,0.044,170167,13.062,260669,9.997,112,5.556,240,25.000,1064,11.791,291964,22.412,446258,17.115,330,16.369,240,25.000,1068,11.835
Dataflow (3 compute),11,1,450,266.3,2000000,166,17.3798,17.5826,1.991,1.968,1.109,36.019,32.822,0.060,859.591,0.239,121773,9.348,185761,7.124,218,10.813,0,0.000,4,0.044,171991,13.202,262624,10.072,80,3.968,164,17.083,1092,12.101,293757,22.550,448385,17.197,298,14.782,164,17.083,1096,12.145
Dataflow (7 compute),11,1,450,199.5,2000000,166,8.0434,8.1558,4.302,4.243,3.190,41.981,38.727,0.110,408.871,0.114,121696,9.342,185603,7.118,218,10.813,0,0.000,4,0.044,352049,27.024,549429,21.072,112,5.556,252,26.250,3012,33.378,473743,36.366,735030,28.191,330,16.369,252,26.250,3016,33.422
Mem Sharing,11,1,450,282.4,2000000,166,25.9741,26.0245,1.332,1.330,0.706,31.586,28.585,0.047,945.566,0.263,121794,9.349,185822,7.127,218,10.813,0,0.000,4,0.044,107330,8.239,150313,5.765,64,3.175,124,12.917,588,6.516,229115,17.587,336133,12.892,282,13.988,124,12.917,592,6.560
Fixed Point 64,11,1,450,233.8,2000000,166,6.7575,6.8400,5.121,5.059,3.246,36.865,26.623,0.190,1872.540,0.520,121730,9.344,185823,7.127,218,10.813,0,0.000,4,0.044,132519,10.172,156569,6.005,112,5.556,252,26.250,4364,48.360,254242,19.516,342390,13.132,330,16.369,252,26.250,4368,48.404
Fixed Point 32,11,1,450,244.5,2000000,84,3.2695,3.4368,10.584,10.069,6.178,37.459,26.289,0.383,4041.732,1.123,121735,9.345,185808,7.126,218,10.813,0,0.000,4,0.044,109331,8.393,160699,6.163,1120,55.556,0,0.000,2290,25.377,231062,17.737,346507,13.290,1338,66.369,0,0.000,2294,25.421
Double p7,7,1,,,2000000,44,2.5070,2.6084,3.557,3.419,,36.305,30.182,0.113,308.625,0.086,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000
Fixed Point 64 p7,7,1,,,2000000,44,2.4952,2.5305,3.574,3.524,,29.381,23.849,0.148,1390.621,0.386,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000
Fixed Point 32 p7,7,1,450,297.0,2000000,22,0.9530,0.9891,9.358,9.016,4.554,29.087,24.372,0.370,2721.513,0.756,121771,9.347,185823,7.127,218,10.813,0,0.000,4,0.044,55514,4.261,120563,4.624,220,10.913,0,0.000,1378,15.270,177280,13.608,306386,11.751,438,21.726,0,0.000,1382,15.315
Dataflow (7 compute) - Far,11,2,225,214.7,2000000,84,5.3588,9.4997,6.458,3.643,2.545,52.519,43.772,0.083,522.362,0.145,133590,10.255,209357,8.029,220,10.913,0,0.000,4,0.044,628052,48.211,586851,22.507,224,11.111,456,47.500,6016,66.667,761613,58.463,796206,30.537,444,22.024,456,47.500,6020,66.711
Double p11,11,2,225,146.0,2000000,84,7.6578,7.9186,4.519,4.370,4.490,41.628,34.839,0.125,655.468,0.182,132864,10.199,208812,8.009,218,10.813,0,0.000,4,0.044,628057,48.211,586851,22.507,224,11.111,456,47.500,6016,66.667,760903,58.409,795663,30.516,442,21.925,456,47.500,6020,66.711
Fixed Point 64 p11,11,2,225,132.3,2000000,84,8.3700,8.5251,4.135,4.059,4.602,43.661,27.949,0.145,1848.408,0.513,133008,10.210,208850,8.010,218,10.813,0,0.000,4,0.044,622922,47.817,276675,10.611,224,11.111,440,45.833,7312,81.028,755752,58.013,485525,18.621,442,21.925,440,45.833,7316,81.073
Fixed Point 32 p11,11,3,,,2000000,,,,,,,,,,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000
Dataflow (7 compute),7,,,,2000000,,,,,,,,,,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000
Fixed Point 64,7,,,,2000000,,,,,,,,,,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000
Fixed Point 32,7,4,,,2000000,,,,,,,,,,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000


==> images/addl_kernels.csv <==
test,flop_per_iter,points,amd_t,amd_gflops,amd_pow,amd_gflops_per_w,naive_k_t,naive_sys_t,naive_k_gflops,naive_sys_gflops,naive_spdup,naive_max_pow,naive_avg_pow,naive_gflops_per_w,opt_k_t,opt_sys_t,opt_k_gflops,opt_sys_gflops,opt_spdup,opt_max_pow,opt_avg_pow,opt_gflops_per_w,intel_gflops,intel_spdup,intel_pow,intel_gflops_per_w
Gradient,14112,2000000,81.1360,0.3479,100.0000,0.0035,nan,3.404,nan,8.2914,23.8355,nan,nan,nan,2.1830,2.2300,12.9290,12.6565,36.3839,32.1700,28.4620,0.4447,nan,nan,nan,nan
Interpolation,91839,2000000,393.779,0.4664,100.0000,0.0047,nan,10.292,nan,17.8467,38.2607,nan,nan,nan,6.9150,7.0890,26.5623,25.9103,55.5479,35.9389,30.1710,0.8588,18,38.5894,100.0000,0.1800
Inv Helmholtz,177023,2000000,1306.4430,0.2710,100.0000,0.0027,110.703,121.973,3.1982,2.9027,10.7109,nan,nan,nan,8.04335,8.15579,44.0172,43.4104,160.1860,41.9806,38.727,1.1209,16,59.0406,100,0.1600


==> images/area.csv <==
shr,m,k,LUT,LUTper,FF,FFper,BRAM,BRAMper,DSP,DSPper 
,1,1,11318,4.91,9523,2.07,31,9.94,15,0.87
No,2,2,15929,6.91,12583,2.73,62,19.87,30,1.74
Sharing,4,4,25728,11.17,18663,4.05,124,39.74,60,3.47
,8,8,42679,18.52,30795,6.68,248,79.49,120,6.94
,1,1,11292,4.90,9533,2.07,18,5.77,15,0.87
,2,2,15572,6.76,12596,2.73,36,11.54,30,1.74
Sharing,4,4,24480,10.63,18663,4.05,72,23.08,60,3.47
,8,8,42141,18.29,30782,6.68,144,46.15,120,6.94
,16,16,77235,33.52,55053,11.95,288,92.31,240,13.89


==> images/array_info.yaml <==
arrays:
- name: t0
  height: 1331
  width: 64
  interfaces: [ w, r ]
- name: t3
  height: 1331
  width: 64
  interfaces: [ w, r ]
- name: v
  height: 1331
  width: 64
  interfaces: [ w, r, r ]
- name: t
  height: 1331
  width: 64
  interfaces: [ w, r ]
- name: u
  height: 1331
  width: 64
  interfaces: [ w, r ]
- name: t2
  height: 1331
  width: 64
  interfaces: [ w, r ]
- name: D
  height: 1331
  width: 64
  interfaces: [ w, r ]
- name: t1
  height: 1331
  width: 64
  interfaces: [ w, r ]
- name: S
  height: 121
  width: 64
  interfaces: [ w, r ]
- name: r
  height: 1331
  width: 64
  interfaces: [ w ]


==> images/cgraph.yaml <==
nodes: [ t0, t3, v, t, u, t2, D, t1, S, r ]
edges:
- compatibility: [r, t3]
  type: a
- compatibility: [t1, v]
  type: a
- compatibility: [t0, v]
  type: a
- compatibility: [t3, u]
  type: a
- compatibility: [u, v]
  type: a
- compatibility: [t, t1]
  type: a
- compatibility: [r, t1]
  type: a
- compatibility: [D, r]
  type: a
- compatibility: [t1, t3]
  type: a
- compatibility: [t, v]
  type: a
- compatibility: [r, t]
  type: a
- compatibility: [t, u]
  type: a
- compatibility: [r, u]
  type: a
- compatibility: [D, v]
  type: a
- compatibility: [r, v]
  type: a
- compatibility: [r, t0]
  type: a
- compatibility: [S, r]
  type: a
- compatibility: [r, t2]
  type: a
- compatibility: [t1, t2]
  type: b
- compatibility: [r, t3]
  type: b
- compatibility: [t1, v]
  type: b
- compatibility: [D, t1]
  type: b
- compatibility: [t0, v]
  type: b
- compatibility: [D, t3]
  type: b
- compatibility: [D, t2]
  type: b
- compatibility: [t0, t3]
  type: b
- compatibility: [t3, u]
  type: b
- compatibility: [u, v]
  type: b
- compatibility: [t, t1]
  type: b
- compatibility: [t, t2]
  type: b
- compatibility: [t0, u]
  type: b
- compatibility: [D, t0]
  type: b
- compatibility: [D, u]
  type: b
- compatibility: [r, t1]
  type: b
- compatibility: [t1, t3]
  type: b
- compatibility: [t, v]
  type: b
- compatibility: [t, u]
  type: b
- compatibility: [t3, v]
  type: b
- compatibility: [t2, u]
  type: b
- compatibility: [r, u]
  type: b
- compatibility: [D, v]
  type: b
- compatibility: [t0, t2]
  type: b
- compatibility: [D, S]
  type: b
- compatibility: [r, v]
  type: b
- compatibility: [r, t0]
  type: b
- compatibility: [S, r]
  type: b
- compatibility: [r, t2]
  type: b


==> images/cpu.csv <==
impl,m,k,TX us,Kernel us,RX us,Total us,TX su,Kernel su,RX su,Total su,SW su
1,,,,6538.870,,6538.870,,,,1.459,1.000
2,,,,7232.919,,7232.919,,,,1.319,0.904
3,1,1,34.348,9381.481,129.184,9545.013,1.000,1.000,1.001,1.000,0.685
4,8,8,36.161,1180.142,129.015,1345.318,0.950,7.948,1.002,7.093,4.860
5,16,16,33.899,595.031,129.489,758.419,1.013,15.763,0.999,12.583,8.622


==> images/noshrsu.csv <==
m,k,TX us,Kernel us,RX us,Total us,TX su,Kernel su,RX su,Total su
1,1,34.348,9381.481,129.184,9545.013,1.000,1.000,1.001,1.000
2,2,34.070,4698.939,127.014,4860.023,1.008,1.996,1.018,1.964
4,4,33.937,2359.718,127.061,2520.716,1.012,3.975,1.018,3.786
8,8,36.161,1180.142,129.015,1345.318,0.950,7.948,1.002,7.093

==> images/p11_cu1_area.csv <==
test,p,cu,target_freq,real_freq,points,batches,k_t,sys_t,k_gflops,sys_gflops,150MHz_gflops,max_pow,avg_pow,gflops_per_w,energy_j,energy_wh,p_lut,p_lut_per,p_ff,p_ff_per,p_bram,p_bram_per,p_uram,p_uram_per,p_dsp,p_dsp_per,k_lut,k_lut_per,k_ff,k_ff_per,k_bram,k_bram_per,k_uram,k_uram_per,k_dsp,k_dsp_per,t_lut,t_lut_per,t_ff,t_ff_per,t_bram,t_bram_per,t_uram,t_uram_per,t_dsp,t_dsp_per
Naive,11,1,450,274.6,2e+06,166,110.703,121.973,0.3126,0.2837,0.1550,nan,nan,nan,nan,nan,117248,9.000,176241,6.759,218,10.813,0,0.000,4,0.044,23892,1.834,38161,1.464,26,1.290,57,5.938,146,1.618,141137,10.834,214402,8.223,244,12.103,57,5.938,150,1.662
Double Buffer,11,1,450,259.8,2e+06,166,115.843,115.89,0.2987,0.2986,0.1724,26.7395,23.9739,0.012,2808.57,0.780,122598,9.411,187567,7.194,218,10.813,0,0.000,4,0.044,26279,2.017,40996,1.572,28,1.389,57,5.938,146,1.618,148873,11.428,228561,8.766,246,12.202,57,5.938,150,1.662
Wide Bus (Serial),11,1,450,286.5,2e+06,168,369.018,369.099,0.0938,0.0938,0.0491,26.7638,23.0001,0.004,8651.92,2.403,121783,9.348,185757,7.124,218,10.813,0,0.000,4,0.044,24308,1.866,39787,1.526,50,2.480,3,0.313,51,0.565,146088,11.214,225542,8.650,268,13.294,3,0.313,55,0.609
Wide Bus (Parallel),11,1,450,296.6,2e+06,166,32.3818,32.9042,1.0687,1.0517,0.5319,28.0938,25.4182,0.041,2644.1,0.734,121683,9.341,185740,7.124,218,10.813,0,0.000,4,0.044,60952,4.679,109600,4.203,112,5.556,12,1.250,188,2.083,182632,14.019,295340,11.327,330,16.369,12,1.250,192,2.128
Dataflow (1 compute),11,1,450,286.2,2e+06,166,25.5261,25.5771,1.3557,1.3530,0.7091,32.4355,28.7099,0.047,978.439,0.272,121758,9.346,185822,7.127,218,10.813,0,0.000,4,0.044,93443,7.173,149189,5.722,112,5.556,240,25.000,588,6.516,215199,16.519,335009,12.849,330,16.369,240,25.000,592,6.560
Dataflow (2 compute),11,1,450,291.9,2e+06,166,15.064,15.1544,2.2973,2.2836,1.1735,37.0349,33.303,0.069,762.018,0.212,121799,9.350,185591,7.118,218,10.813,0,0.000,4,0.044,170167,13.062,260669,9.997,112,5.556,240,25.000,1064,11.791,291964,22.412,446258,17.115,330,16.369,240,25.000,1068,11.835
Dataflow (3 compute),11,1,450,266.3,2e+06,166,17.3798,17.5826,1.9912,1.9682,1.1086,36.0186,32.8217,0.060,859.591,0.239,121773,9.348,185761,7.124,218,10.813,0,0.000,4,0.044,171991,13.202,262624,10.072,80,3.968,164,17.083,1092,12.101,293757,22.550,448385,17.197,298,14.782,164,17.083,1096,12.145
Dataflow (7 compute),11,1,450,199.5,2e+06,166,8.04335,8.15579,4.3024,4.2431,3.1903,41.9806,38.727,0.110,408.871,0.114,121696,9.342,185603,7.118,218,10.813,0,0.000,4,0.044,352049,27.024,549429,21.072,112,5.556,252,26.250,3012,33.378,473743,36.366,735030,28.191,330,16.369,252,26.250,3016,33.422
Mem Sharing (1 compute),11,1,450,282.4,2e+06,166,25.9741,26.0245,1.3323,1.3297,0.7063,31.5864,28.585,0.047,945.566,0.263,121794,9.349,185822,7.127,218,10.813,0,0.000,4,0.044,107330,8.239,150313,5.765,64,3.175,124,12.917,588,6.516,229115,17.587,336133,12.892,282,13.988,124,12.917,592,6.560
Fixed Point 64,11,1,450,233.8,2e+06,166,6.75753,6.84002,5.1211,5.0593,3.2459,36.865,26.6225,0.190,1872.54,0.520,121730,9.344,185823,7.127,218,10.813,0,0.000,4,0.044,132519,10.172,156569,6.005,112,5.556,252,26.250,4364,48.360,254242,19.516,342390,13.132,330,16.369,252,26.250,4368,48.404
Fixed Point 32,11,1,450,244.5,2e+06,84,3.26954,3.43675,10.5844,10.0694,6.1775,37.459,26.2891,0.383,4041.73,1.123,121735,9.345,185808,7.126,218,10.813,0,0.000,4,0.044,109331,8.393,160699,6.163,1120,55.556,0,0.000,2290,25.377,231062,17.737,346507,13.290,1338,66.369,0,0.000,2294,25.421
Double p7,7,1,,,2e+06,44,2.50701,2.60842,3.5572,3.4189,#DIV/0!,36.3046,30.1824,0.113,308.625,0.086,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000
Fixed Point 64 p7,7,1,,,2e+06,44,2.49517,2.53051,3.5741,3.5242,#DIV/0!,29.3814,23.8488,0.148,1390.62,0.386,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000
Fixed Point 32 p7,7,1,450,297,2e+06,22,0.953937,1.01024,9.3486,8.8276,4.4584,29.9178,24.731,0.357,3030.99,0.842,121771,9.347,185823,7.127,218,10.813,0,0.000,4,0.044,55514,4.261,120563,4.624,220,10.913,0,0.000,1378,15.270,177280,13.608,306386,11.751,438,21.726,0,0.000,1382,15.315
Dataflow (7 compute) - Far,11,2,225,214.7,2e+06,84,5.3588,9.49966,6.4578,3.6429,2.5451,52.5193,43.7717,0.083,522.362,0.145,133590,10.255,209357,8.029,220,10.913,0,0.000,4,0.044,628052,48.211,586851,22.507,224,11.111,456,47.500,6016,66.667,761613,58.463,796206,30.537,444,22.024,456,47.500,6020,66.711
Double p11,11,2,225,146,2e+06,84,7.65782,7.9186,4.5190,4.3702,4.4899,41.6275,34.839,0.125,655.468,0.182,132864,10.199,208812,8.009,218,10.813,0,0.000,4,0.044,628057,48.211,586851,22.507,224,11.111,456,47.500,6016,66.667,760903,58.409,795663,30.516,442,21.925,456,47.500,6020,66.711
Fixed Point 64 p11,11,2,225,132.3,2e+06,84,8.37001,8.52509,4.1345,4.0593,4.6024,43.6611,27.9492,0.145,1848.41,0.513,133008,10.210,208850,8.010,218,10.813,0,0.000,4,0.044,622922,47.817,276675,10.611,224,11.111,440,45.833,7312,81.028,755752,58.013,485525,18.621,442,21.925,440,45.833,7316,81.073
Fixed Point 32 p11,11,3,225,194,2e+06,28,2.05318,4.04073,16.8548,8.5643,6.6219,43.0254,29.6025,0.289,3569.0263,0.991,144383,11.083,231425,8.876,218,10.813,0,0.000,4,0.044,335015,25.717,340308,13.052,1056,52.381,960,100.000,6864,76.064,479387,36.799,571733,21.928,1274,63.194,960,100.000,6868,76.108
Dataflow (7 compute),7,4,,,2e+06,,,,#DIV/0!,#DIV/0!,#DIV/0!,,,#DIV/0!,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000
Fixed Point 64,7,2,,,2e+06,,,,#DIV/0!,#DIV/0!,#DIV/0!,,,#DIV/0!,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000,,0.000
Fixed Point 32,7,4,225,178.3,2e+06,6,0.48939,8.32688,18.2227,1.0710,0.9010,30.1918,27.847,0.038,3540.71,0.984,156048,11.979,254296,9.753,220,10.913,0,0.000,4,0.044,248711,19.092,244703,9.385,880,43.651,0,0.000,5504,60.993,404747,31.069,498999,19.138,1100,54.563,0,0,5508,61.037


==> images/results.csv <==
impl,m,k,IterCyc,TXCyc,KernelCyc,RXCyc,TXus,Kernelus,RXus,Totalus,TXsu,Kernelsu,RXsu,Totalsu,SWsu,LUT,FF,BRAM,DSP,LUTper,FFper,BRAMper,DSPper
Reference,SW,SW,50000,,32691081250,,,6538.870,,6538.870,,,,1.459,1.000,,,,,,,,
Ref No Shr,1,1,50000,171687356,43105710988,636091348,34.341,8622.004,127.231,8783.576,1.000,1.088,1.017,1.086,0.744,10627,9498,28,11,4.61,2.06,8.97,0.64
Ref Shr,1,1,50000,171717606,43109594693,645838257,34.347,8622.781,129.181,8786.308,1.000,1.088,1.001,1.086,0.744,10409,9498,10,11,4.52,2.06,3.21,0.64
Ref Shr,16,16,50000,169810810,2727317249,654979236,33.966,545.518,131.009,710.492,1.011,17.193,0.987,13.432,9.203,64501,54667,160,176,28.00,11.86,51.28,10.19
Base Shr,SW,SW,50000,,36160982212,,,7232.919,,7232.919,,,,1.319,0.904,,,,,,,,
Base Shr,1,1,50000,171727699,46891888779,646609549,34.349,9379.315,129.335,9542.999,1.000,1.000,1.000,1.000,0.685,11292,9533,18,15,4.90,2.07,5.77,0.87
Base Shr,2,1,50000,170329437,46903339569,635648984,34.069,9381.606,127.143,9542.817,1.008,1.000,1.017,1.000,0.685,14540,9625,36,15,6.31,2.09,11.54,0.87
Base Shr,2,2,50000,170342266,23493518988,645689692,34.072,4699.173,129.151,4862.396,1.008,1.996,1.001,1.963,1.345,15572,12596,36,30,6.76,2.73,11.54,1.74
Base Shr,4,1,50000,169670732,46915614748,645211882,33.938,9384.061,129.055,9547.054,1.012,0.999,1.002,1.000,0.685,18942,9726,72,15,8.22,2.11,23.08,0.87
Base Shr,4,2,50000,169670730,23519889412,644934979,33.938,4704.448,129.000,4867.386,1.012,1.994,1.003,1.961,1.343,22380,12724,72,30,9.71,2.76,23.08,1.74
Base Shr,4,4,50000,169671521,11798254792,644945356,33.938,2359.887,129.002,2522.826,1.012,3.974,1.003,3.783,2.592,24480,18663,72,60,10.63,4.05,23.08,3.47
Base Shr,8,1,50000,169335384,46885207165,644561910,33.870,9377.979,128.925,9540.774,1.014,1.000,1.003,1.000,0.685,29255,9951,144,15,12.70,2.16,46.15,0.87
Base Shr,8,2,50000,169335647,23474826416,645307255,33.871,4695.435,129.074,4858.379,1.014,1.998,1.002,1.964,1.346,31606,12885,144,30,13.72,2.80,46.15,1.74
Base Shr,8,4,50000,169931823,11765496609,634331003,33.990,2353.335,126.879,2514.203,1.011,3.986,1.019,3.796,2.601,37309,18915,144,60,16.19,4.10,46.15,3.47
Base Shr,8,8,50000,169921192,5926641072,635419857,33.988,1185.447,127.097,1346.531,1.011,7.912,1.018,7.087,4.856,42141,30782,144,120,18.29,6.68,46.15,6.94
Base Shr,16,1,50000,169167271,46883567635,634931653,33.837,9377.651,126.999,9538.487,1.015,1.000,1.018,1.000,0.686,48094,10265,288,15,20.87,2.23,92.31,0.87
Base Shr,16,2,50000,169166310,23466957784,635101673,33.837,4693.861,127.033,4854.730,1.015,1.998,1.018,1.966,1.347,53345,13421,288,30,23.15,2.91,92.31,1.74
Base Shr,16,4,50000,169500772,11749458488,648840573,33.904,2350.127,129.781,2513.811,1.013,3.991,0.997,3.796,2.601,57727,19300,288,60,25.06,4.19,92.31,3.47
Base Shr,16,8,50000,170409532,5894387718,656108729,34.085,1178.995,131.235,1344.316,1.008,7.955,0.986,7.099,4.864,68712,31257,288,120,29.82,6.78,92.31,6.94
Base Shr,16,16,50000,169479950,2974855699,647382081,33.899,595.031,129.489,758.419,1.013,15.763,0.999,12.583,8.622,77235,55053,288,240,33.52,11.95,92.31,13.89
Base No Shr,1,1,50000,171722463,46902717632,645855557,34.348,9381.481,129.184,9545.013,1.000,1.000,1.001,1.000,0.685,11318,9523,31,15,4.91,2.07,9.94,0.87
Base No Shr,2,2,50000,170333368,23492346744,635008571,34.070,4698.939,127.014,4860.023,1.008,1.996,1.018,1.964,1.345,15929,12583,62,30,6.91,2.73,19.87,1.74
Base No Shr,4,4,50000,169666573,11797412935,635242071,33.937,2359.718,127.061,2520.716,1.012,3.975,1.018,3.786,2.594,25728,18663,124,60,11.17,4.05,39.74,3.47
Base No Shr,8,8,50000,180787084,5900119659,645010714,36.161,1180.142,129.015,1345.318,0.950,7.948,1.002,7.093,4.860,42679,30795,248,120,18.52,6.68,79.49,6.94


==> images/shrsu.csv <==
m,k,TX us,Kernel us,RX us,Total us,TX su,Kernel su,RX su,Total su,SW su
1,1,34.349,9379.315,129.335,9542.999,1.000,1.000,1.000,1.000,0.685
2,2,34.072,4699.173,129.151,4862.396,1.008,1.996,1.001,1.963,1.345
4,4,33.938,2359.887,129.002,2522.826,1.012,3.974,1.003,3.783,2.592
8,8,33.988,1185.447,127.097,1346.531,1.011,7.912,1.018,7.087,4.856
16,16,33.899,595.031,129.489,758.419,1.013,15.763,0.999,12.583,8.622
